Axon: A novel systolic array architecture for improved run time and energy efficient GeMM and Conv operation with on-chip im2col

General matrix multiplication (GeMM) is a core operation in virtually all AI applications. Systolic array (SA) based architectures have shown great promise as GeMM hardware accelerators thanks to their speed and energy efficiency. Unfortunately, SAs incur a linear delay in filling the operands, due to unidirectional propagation via pipeline latches. In this work, we propose a novel in-array data orchestration technique in SAs where we enable data feeding on the principal diagonal followed by bi-directional propagation. This improves the runtime by up to 2X at minimal hardware overhead. In addition, the proposed data orchestration enables convolution lowering (known as im2col) using a simple hardware support to fully exploit input feature map reuse opportunity and significantly lower the off-chip memory traffic resulting in 1.2X throughput improvement and 2.17X inference energy reduction during YOLOv3 and RESNET50 workload on average. In contrast, conventional data orchestration would require more elaborate hardware and control signals to implement im2col in hardware because of the data skew. We have synthesized and conducted place and route for 16X16 systolic arrays based on the novel and conventional orchestrations using ASAP 7nm PDK and found that our proposed approach results in 0.211% area and 1.6% power overheads.

==> README.txt <==
ToDo:





Addition: 

[done]
- Add the point showing: Proposed orchestration benefits best (2X) for Matrix vector multiplication and DW convolution compared to conventional systolic array. 
- Dataset description (and references)
    - include conformer, vision transformer 
- Add the point of proposed orchestration for rectangular systolic array
- Experimental Result
    - Provide the analytical result on the chosen datasets
        - for MV, DW and PW conv in a plot (from MixNET)
        - for GEMM and Conv (see SIGMA, HeSA)
        - for Memory traffic reduction in CNN (analytical model)
        - Provide dataset description for the GEMM and Conv



[active][later]

    - Provide result from layout and RTl (area, power, frequency and so on)
    - Designed chip area, power and latency profile

- Conclusion 


Modification:
[done]
- Replace Fig. 1 and Fig. 6

Revision:

[done]
- Go through the paper and add more relevant references.
- Ensure coherence and check 
grammar
- abstract, conclusion

[aciive]


- add result description for conv and GEMM, as the DW
- check section 5 and add multiple operand processing in PE fact and how to use that with conv reuse
- Final touch-up

